Cornucopia: A Framework for Feedback Guided Generation of Binaries

Binary analysis is an important capability required for many security and software engineering applications. Consequently, there are many binary analysis techniques and tools with varied capabilities. However, testing these tools requires a large, varied binary dataset with corresponding source-level information. In this paper, we present Cornucopia, an architecture agnostic automated framework that can generate a plethora of binaries from corresponding program source by exploiting compiler optimizations and feedback-guided learning. Our evaluation shows that Cornucopia was able to generate 309K binaries across four architectures (x86, x64, ARM, MIPS) with an average of 403 binaries for each program and outperforms Bintuner, a similar technique. Our experiments revealed issues with the LLVM optimization scheduler resulting in compiler crashes ($\sim$300). Our evaluation of four popular binary analysis tools Angr, Ghidra, Idapro, and Radare, using Cornucopia generated binaries, revealed various issues with these tools. Specifically, we found 263 crashes in Angr and one memory corruption issue in Idapro. Our differential testing on the analysis results revealed various semantic bugs in these tools. We also tested machine learning tools, Asmvec, Safe, and Debin, that claim to capture binary semantics and show that they perform poorly (For instance, Debin F1 score dropped to 12.9% from reported 63.1%) on Cornucopia generated binaries. In summary, our exhaustive evaluation shows that Cornucopia is an effective mechanism to generate binaries for testing binary analysis techniques effectively.

==> data/asm2vec/gcc/x64/O0vsO3.txt <==
0.0,0.0
0.05,14.34
0.1,22.31
0.15,28.29
0.2,35.06
0.25,37.85
0.3,40.24
0.35,42.63
0.4,44.22
0.45,46.22
0.5,47.01
0.55,47.81
0.6,49.0
0.65,50.2
0.7,51.0
0.75,53.78
0.8,61.75
0.85,70.52
0.9,78.09
0.95,88.84
1.0,94.02

==> data/asm2vec/gcc/x64/average.txt <==
0.0,0.0
0.05,5.0
0.1,10.0
0.15,13.85
0.2,17.69
0.25,23.46
0.3,27.69
0.35,33.08
0.4,38.08
0.45,42.31
0.5,47.69
0.55,53.08
0.6,59.62
0.65,66.15
0.7,73.46
0.75,83.08
0.8,92.31
0.85,96.15
0.9,98.85
0.95,98.85
1.0,98.85


==> data/asm2vec/gcc/x64/averageO3.txt <==
0.0,0.0
0.05,2.86
0.1,5.71
0.15,8.57
0.2,9.39
0.25,9.39
0.3,11.02
0.35,13.47
0.4,13.88
0.45,17.55
0.5,21.63
0.55,27.76
0.6,31.43
0.65,38.37
0.7,48.16
0.75,58.37
0.8,65.31
0.85,74.29
0.9,81.22
0.95,93.06
1.0,98.37


==> data/asm2vec/gcc/x64/max.txt <==
0.0,0.0
0.05,5.0
0.1,10.0
0.15,13.85
0.2,15.38
0.25,18.08
0.3,20.0
0.35,21.54
0.4,22.31
0.45,22.69
0.5,24.62
0.55,27.69
0.6,30.77
0.65,36.15
0.7,41.15
0.75,51.92
0.8,59.23
0.85,65.38
0.9,77.69
0.95,90.0
1.0,96.15


==> data/asm2vec/gcc/x64/maxO3.txt <==
0.0,0.0
0.05,2.86
0.1,5.71
0.15,8.57
0.2,9.39
0.25,9.39
0.3,10.61
0.35,13.06
0.4,13.47
0.45,16.33
0.5,18.78
0.55,24.49
0.6,28.16
0.65,33.47
0.7,37.55
0.75,41.22
0.8,45.71
0.85,51.43
0.9,57.96
0.95,69.8
1.0,82.04


==> data/asm2vec/gcc/x64/median.txt <==
0.0,0.0
0.05,7.69
0.1,16.54
0.15,21.92
0.2,23.85
0.25,28.08
0.3,30.77
0.35,34.62
0.4,38.08
0.45,42.69
0.5,46.54
0.55,52.69
0.6,57.31
0.65,64.62
0.7,72.31
0.75,82.31
0.8,90.0
0.85,94.23
0.9,98.85
0.95,98.85
1.0,98.85


==> data/asm2vec/gcc/x64/medianO3.txt <==
0.0,0.0
0.05,2.86
0.1,5.71
0.15,8.57
0.2,9.39
0.25,9.39
0.3,11.02
0.35,14.69
0.4,15.1
0.45,18.78
0.5,22.45
0.55,27.76
0.6,32.65
0.65,42.04
0.7,48.57
0.75,59.59
0.8,66.94
0.85,75.1
0.9,83.27
0.95,92.24
1.0,97.14


==> data/asm2vec/llvm/x64/O0vsO3.txt <==
0.0,0.0
0.05,11.16
0.1,13.95
0.15,14.88
0.2,18.14
0.25,20.93
0.3,25.12
0.35,30.7
0.4,35.35
0.45,46.51
0.5,54.88
0.55,65.12
0.6,73.49
0.65,77.21
0.7,82.33
0.75,88.37
0.8,93.49
0.85,96.28
0.9,98.6
0.95,100.0
1.0,100.0
1.05,100.0
1.1,100.0
1.15,100.0
1.2,100.0


==> data/asm2vec/llvm/x64/average.txt <==
0.0,0.0
0.05,0.0
0.1,0.47
0.15,0.47
0.2,0.47
0.25,0.94
0.3,0.94
0.35,1.41
0.4,1.88
0.45,2.35
0.5,3.29
0.55,9.39
0.6,16.9
0.65,27.7
0.7,54.46
0.75,76.06
0.8,91.55
0.85,96.24
0.9,99.53
0.95,100.0
1.0,100.0
1.05,100.0
1.1,100.0
1.15,100.0
1.2,100.0


==> data/asm2vec/llvm/x64/averageO3.txt <==
0.0,0.0
0.05,0.0
0.1,0.47
0.15,0.47
0.2,0.47
0.25,0.94
0.3,3.29
0.35,3.76
0.4,5.63
0.45,6.1
0.5,9.39
0.55,16.43
0.6,25.35
0.65,39.44
0.7,57.75
0.75,78.4
0.8,90.61
0.85,94.37
0.9,98.59
0.95,99.53
1.0,100.0
1.05,100.0
1.1,100.0
1.15,100.0
1.2,100.0


==> data/asm2vec/llvm/x64/max.txt <==
0.0,0.0
0.05,0.0
0.1,0.0
0.15,0.0
0.2,0.0
0.25,0.0
0.3,0.0
0.35,0.47
0.4,0.47
0.45,0.47
0.5,0.47
0.55,0.94
0.6,1.88
0.65,2.35
0.7,2.35
0.75,6.1
0.8,10.8
0.85,17.37
0.9,32.86
0.95,53.52
1.0,75.12
1.05,93.9
1.1,98.12
1.15,99.53
1.2,100.0


==> data/asm2vec/llvm/x64/maxO3.txt <==
0.0,0.0
0.05,0.0
0.1,0.0
0.15,0.0
0.2,0.0
0.25,0.0
0.3,0.0
0.35,0.47
0.4,0.47
0.45,0.94
0.5,1.41
0.55,1.41
0.6,2.35
0.65,3.29
0.7,3.76
0.75,6.1
0.8,11.74
0.85,20.19
0.9,30.52
0.95,50.23
1.0,73.71
1.05,90.61
1.1,96.71
1.15,99.53
1.2,100.0


==> data/asm2vec/llvm/x64/median.txt <==
0.0,0.0
0.05,0.94
0.1,0.94
0.15,0.94
0.2,0.94
0.25,0.94
0.3,0.94
0.35,1.88
0.4,1.88
0.45,2.35
0.5,3.29
0.55,7.04
0.6,12.68
0.65,23.47
0.7,44.13
0.75,68.08
0.8,79.81
0.85,90.14
0.9,96.24
0.95,98.59
1.0,99.53
1.05,100.0
1.1,100.0
1.15,100.0
1.2,100.0


==> data/asm2vec/llvm/x64/medianO3.txt <==
0.0,0.0
0.05,0.94
0.1,0.94
0.15,1.41
0.2,1.88
0.25,1.88
0.3,2.82
0.35,4.23
0.4,5.63
0.45,5.63
0.5,7.51
0.55,8.92
0.6,19.25
0.65,35.21
0.7,50.7
0.75,69.48
0.8,80.75
0.85,89.67
0.9,96.71
0.95,98.59
1.0,99.53
1.05,100.0
1.1,100.0
1.15,100.0
1.2,100.0


==> data/bindiff/bintuner/O0vsO1.txt <==
0.0,0.0
0.05,62.83
0.1,79.06
0.15,81.15
0.2,81.15
0.25,82.72
0.3,98.43
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/bintuner/bintunerO0.txt <==
0.0,0.0
0.05,1.38
0.1,1.7
0.15,1.91
0.2,2.12
0.25,2.55
0.3,3.08
0.35,3.5
0.4,3.71
0.45,3.92
0.5,4.24
0.55,5.62
0.6,6.15
0.65,9.65
0.7,12.51
0.75,21.31
0.8,38.81
0.85,62.99
0.9,88.02
0.95,88.02
1.0,100.0


==> data/bindiff/bintuner/bintunerO3.txt <==
0.0,0.0
0.05,0.21
0.1,0.95
0.15,1.8
0.2,2.01
0.25,2.01
0.3,2.33
0.35,2.65
0.4,3.08
0.45,3.5
0.5,4.24
0.55,5.62
0.6,6.36
0.65,10.29
0.7,12.62
0.75,21.31
0.8,40.72
0.85,63.63
0.9,88.02
0.95,88.02
1.0,100.0


==> data/bindiff/bintuner/bintunercor.txt <==
0.0,0.0
0.05,0.0
0.1,0.0
0.15,0.0
0.2,0.0
0.25,0.0
0.3,0.0
0.35,0.0
0.4,0.0
0.45,0.0
0.5,0.0
0.55,0.0
0.6,0.0
0.65,0.0
0.7,23.73
0.75,50.37
0.8,51.81
0.85,74.35
0.9,95.53
0.95,95.79
1.0,100.0


==> data/bindiff/bintuner/ccO0.txt <==
0.0,0.0
0.05,6.93
0.1,8.79
0.15,14.3
0.2,28.91
0.25,44.34
0.3,58.98
0.35,69.9
0.4,78.91
0.45,92.62
0.5,96.32
0.55,98.49
0.6,99.03
0.65,99.93
0.7,99.99
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/bintuner/ccO3.txt <==
0.0,0.0
0.05,0.0
0.1,0.0
0.15,0.0
0.2,0.0
0.25,0.0
0.3,0.0
0.35,0.0
0.4,0.0
0.45,2.98
0.5,30.49
0.55,50.63
0.6,82.44
0.65,90.13
0.7,95.56
0.75,97.39
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/bintuner/ccbO0.txt <==
0.0,0.0
0.05,28.22
0.1,38.83
0.15,44.7
0.2,52.75
0.25,63.26
0.3,72.63
0.35,78.79
0.4,86.08
0.45,91.95
0.5,94.79
0.55,96.4
0.6,98.11
0.65,99.15
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/bintuner/ccbO3.txt <==
0.0,0.0
0.05,0.0
0.1,0.0
0.15,0.0
0.2,0.0
0.25,0.0
0.3,0.0
0.35,0.0
0.4,0.0
0.45,5.3
0.5,16.67
0.55,31.44
0.6,66.48
0.65,81.06
0.7,86.46
0.75,94.13
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/gcc/x64/O0vsO3.txt <==
0.0,0.0
0.05,42.91
0.1,43.26
0.15,45.04
0.2,47.52
0.25,48.23
0.3,50.35
0.35,52.13
0.4,53.55
0.45,55.67
0.5,59.93
0.55,74.11
0.6,89.72
0.65,90.78
0.7,93.26
0.75,94.68
0.8,95.04
0.85,95.04
0.9,95.04
0.95,95.04
1.0,100.0


==> data/bindiff/gcc/x64/average.txt <==
0.0,0.0
0.05,98.58
0.1,99.29
0.15,100.0
0.2,100.0
0.25,100.0
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/gcc/x64/average03.txt <==
0.0,0.0
0.05,45.17
0.1,45.95
0.15,47.88
0.2,49.03
0.25,50.19
0.3,51.74
0.35,53.67
0.4,54.83
0.45,57.14
0.5,61.78
0.55,77.22
0.6,93.82
0.65,95.37
0.7,98.84
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/gcc/x64/max.txt <==
0.0,0.0
0.05,57.09
0.1,96.45
0.15,99.29
0.2,99.29
0.25,99.29
0.3,99.29
0.35,99.29
0.4,99.29
0.45,99.29
0.5,99.29
0.55,99.29
0.6,99.29
0.65,99.65
0.7,99.65
0.75,99.65
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/gcc/x64/max03.txt <==
0.0,0.0
0.05,38.22
0.1,42.86
0.15,47.88
0.2,49.03
0.25,50.19
0.3,51.74
0.35,52.9
0.4,54.83
0.45,57.14
0.5,59.07
0.55,76.83
0.6,93.44
0.65,95.37
0.7,96.91
0.75,99.61
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/gcc/x64/median.txt <==
0.0,0.0
0.05,97.87
0.1,100.0
0.15,100.0
0.2,100.0
0.25,100.0
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/gcc/x64/median03.txt <==
0.0,0.0
0.05,45.17
0.1,45.95
0.15,47.88
0.2,49.03
0.25,50.19
0.3,51.74
0.35,53.67
0.4,54.83
0.45,57.14
0.5,62.16
0.55,77.22
0.6,93.82
0.65,95.37
0.7,98.46
0.75,99.61
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/arm/O0vsO1.txt <==
0.0,0.0
0.05,94.76
0.1,99.48
0.15,100.0
0.2,100.0
0.25,100.0
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/arm/O0vsO2.txt <==
0.0,0.0
0.05,94.76
0.1,99.48
0.15,100.0
0.2,100.0
0.25,100.0
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/arm/O0vsO3.txt <==
0.0,0.0
0.05,94.24
0.1,99.48
0.15,100.0
0.2,100.0
0.25,100.0
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/arm/average.txt <==
0.0,0.0
0.05,24.52
0.1,67.1
0.15,92.26
0.2,98.06
0.25,98.71
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/arm/average03.txt <==
0.0,0.0
0.05,34.19
0.1,74.84
0.15,96.77
0.2,98.06
0.25,98.71
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/arm/max.txt <==
0.0,0.0
0.05,3.87
0.1,16.77
0.15,27.1
0.2,43.87
0.25,67.74
0.3,81.94
0.35,91.61
0.4,96.13
0.45,99.35
0.5,99.35
0.55,99.35
0.6,99.35
0.65,99.35
0.7,99.35
0.75,99.35
0.8,99.35
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/arm/max03.txt <==
0.0,0.0
0.05,3.87
0.1,17.42
0.15,30.97
0.2,50.97
0.25,69.68
0.3,84.52
0.35,92.26
0.4,96.13
0.45,99.35
0.5,99.35
0.55,99.35
0.6,99.35
0.65,99.35
0.7,99.35
0.75,99.35
0.8,99.35
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/arm/median.txt <==
0.0,0.0
0.05,38.06
0.1,74.19
0.15,94.19
0.2,98.06
0.25,98.06
0.3,98.06
0.35,98.71
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/arm/median03.txt <==
0.0,0.0
0.05,47.74
0.1,84.52
0.15,96.77
0.2,98.06
0.25,98.06
0.3,98.06
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/mips/O0vsO1.txt <==
0.0,0.0
0.05,23.56
0.1,88.48
0.15,98.43
0.2,100.0
0.25,100.0
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/mips/O0vsO2.txt <==
0.0,0.0
0.05,23.56
0.1,88.48
0.15,98.43
0.2,100.0
0.25,100.0
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/mips/O0vsO3.txt <==
0.0,0.0
0.05,23.56
0.1,88.48
0.15,98.43
0.2,100.0
0.25,100.0
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/mips/average.txt <==
0.0,0.0
0.05,2.58
0.1,7.1
0.15,24.52
0.2,54.84
0.25,71.61
0.3,85.81
0.35,92.26
0.4,98.71
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/mips/average03.txt <==
0.0,0.0
0.05,2.58
0.1,7.74
0.15,33.55
0.2,60.0
0.25,75.48
0.3,85.16
0.35,94.84
0.4,98.06
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/mips/max.txt <==
0.0,0.0
0.05,0.65
0.1,0.65
0.15,1.94
0.2,1.94
0.25,3.23
0.3,3.87
0.35,6.45
0.4,10.32
0.45,16.77
0.5,21.29
0.55,34.19
0.6,52.9
0.65,70.32
0.7,89.68
0.75,99.35
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/mips/max03.txt <==
0.0,0.0
0.05,0.65
0.1,0.65
0.15,1.94
0.2,1.94
0.25,3.23
0.3,3.87
0.35,6.45
0.4,10.32
0.45,16.77
0.5,21.29
0.55,33.55
0.6,52.9
0.65,70.32
0.7,88.39
0.75,99.35
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/mips/median.txt <==
0.0,0.0
0.05,15.48
0.1,47.74
0.15,59.35
0.2,69.03
0.25,74.84
0.3,82.58
0.35,86.45
0.4,92.9
0.45,96.13
0.5,98.71
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/mips/median03.txt <==
0.0,0.0
0.05,24.52
0.1,50.32
0.15,60.65
0.2,70.32
0.25,77.42
0.3,81.94
0.35,87.74
0.4,92.26
0.45,96.13
0.5,98.71
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x64/O0vsO1.txt <==
0.0,0.0
0.05,75.92
0.1,80.63
0.15,81.15
0.2,81.15
0.25,82.72
0.3,97.38
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x64/O0vsO2.txt <==
0.0,0.0
0.05,75.92
0.1,80.63
0.15,81.15
0.2,81.15
0.25,82.72
0.3,97.38
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x64/O0vsO3.txt <==
0.0,0.0
0.05,74.87
0.1,80.63
0.15,81.15
0.2,81.15
0.25,82.72
0.3,97.38
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x64/average.txt <==
0.0,0.0
0.05,12.5
0.1,44.12
0.15,62.5
0.2,83.82
0.25,89.71
0.3,97.06
0.35,99.26
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x64/average03.txt <==
0.0,0.0
0.05,13.24
0.1,42.65
0.15,66.18
0.2,83.09
0.25,91.18
0.3,97.06
0.35,98.53
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x64/max.txt <==
0.0,0.0
0.05,0.74
0.1,2.21
0.15,4.41
0.2,8.09
0.25,13.97
0.3,24.26
0.35,31.62
0.4,39.71
0.45,55.88
0.5,63.97
0.55,79.41
0.6,87.5
0.65,94.85
0.7,98.53
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x64/max03.txt <==
0.0,0.0
0.05,0.74
0.1,0.74
0.15,5.15
0.2,9.56
0.25,15.44
0.3,24.26
0.35,33.82
0.4,38.97
0.45,55.88
0.5,64.71
0.55,80.88
0.6,86.76
0.65,94.85
0.7,99.26
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x64/median.txt <==
0.0,0.0
0.05,30.15
0.1,59.56
0.15,77.94
0.2,86.03
0.25,90.44
0.3,95.59
0.35,97.06
0.4,99.26
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x64/median03.txt <==
0.0,0.0
0.05,30.15
0.1,59.56
0.15,78.68
0.2,86.03
0.25,90.44
0.3,94.85
0.35,97.06
0.4,99.26
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x86/O0vsO1.txt <==
0.0,0.0
0.05,62.83
0.1,79.06
0.15,81.15
0.2,81.15
0.25,82.72
0.3,98.43
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x86/O0vsO2.txt <==
0.0,0.0
0.05,62.83
0.1,79.06
0.15,81.15
0.2,81.15
0.25,82.72
0.3,98.43
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x86/O0vsO3.txt <==
0.0,0.0
0.05,62.3
0.1,79.06
0.15,81.15
0.2,81.15
0.25,82.72
0.3,98.43
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x86/average.txt <==
0.0,0.0
0.05,44.81
0.1,83.77
0.15,94.16
0.2,98.7
0.25,98.7
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x86/average03.txt <==
0.0,0.0
0.05,51.3
0.1,83.77
0.15,94.81
0.2,98.7
0.25,99.35
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x86/max.txt <==
0.0,0.0
0.05,13.64
0.1,37.01
0.15,58.44
0.2,71.43
0.25,83.12
0.3,88.31
0.35,94.81
0.4,95.45
0.45,95.45
0.5,96.75
0.55,97.4
0.6,97.4
0.65,97.4
0.7,98.05
0.75,98.7
0.8,98.7
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x86/max03.txt <==
0.0,0.0
0.05,12.99
0.1,29.87
0.15,58.44
0.2,72.08
0.25,81.17
0.3,87.66
0.35,95.45
0.4,95.45
0.45,95.45
0.5,96.75
0.55,97.4
0.6,97.4
0.65,97.4
0.7,98.05
0.75,98.7
0.8,98.7
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x86/median.txt <==
0.0,0.0
0.05,56.49
0.1,83.77
0.15,94.16
0.2,98.05
0.25,98.7
0.3,100.0
0.35,100.0
0.4,100.0
0.45,100.0
0.5,100.0
0.55,100.0
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/bindiff/llvm/x86/median03.txt <==
0.0,0.0
0.05,56.99
0.1,83.87
0.15,93.55
0.2,97.85
0.25,98.39
0.3,99.46
0.35,99.46
0.4,99.46
0.45,99.46
0.5,99.46
0.55,99.46
0.6,100.0
0.65,100.0
0.7,100.0
0.75,100.0
0.8,100.0
0.85,100.0
0.9,100.0
0.95,100.0
1.0,100.0


==> data/safe/llvm/arm/O0vsO3.txt <==
0.0,25.74
0.05,47.79
0.1,67.65
0.15,74.26
0.2,75.0
0.25,76.47
0.3,77.94
0.35,77.94
0.4,77.94
0.45,77.94
0.5,77.94
0.55,77.94
0.6,77.94
0.65,77.94
0.7,77.94
0.75,77.94
0.8,77.94
0.85,77.94
0.9,77.94
0.95,77.94
1.0,100.0


==> data/safe/llvm/arm/average.txt <==
0.0,0.0
0.05,1.9
0.1,27.62
0.15,50.48
0.2,59.05
0.25,66.67
0.3,71.43
0.35,74.29
0.4,84.76
0.45,88.57
0.5,92.38
0.55,93.33
0.6,96.19
0.65,96.19
0.7,96.19
0.75,97.14
0.8,97.14
0.85,98.1
0.9,98.1
0.95,98.1
1.0,100.0


==> data/safe/llvm/arm/averageO3.txt <==
0.0,0.0
0.05,5.95
0.1,29.76
0.15,44.05
0.2,52.38
0.25,57.14
0.3,59.52
0.35,61.9
0.4,65.48
0.45,76.19
0.5,76.19
0.55,84.52
0.6,89.29
0.65,92.86
0.7,94.05
0.75,97.62
0.8,97.62
0.85,97.62
0.9,97.62
0.95,97.62
1.0,100.0


==> data/safe/llvm/arm/max.txt <==
0.0,0.0
0.05,0.0
0.1,1.9
0.15,12.38
0.2,20.95
0.25,28.57
0.3,35.24
0.35,35.24
0.4,37.14
0.45,37.14
0.5,37.14
0.55,37.14
0.6,37.14
0.65,37.14
0.7,37.14
0.75,37.14
0.8,37.14
0.85,37.14
0.9,37.14
0.95,37.14
1.0,100.0


==> data/safe/llvm/arm/maxO3.txt <==
0.0,0.0
0.05,1.19
0.1,5.95
0.15,13.1
0.2,15.48
0.25,17.86
0.3,20.24
0.35,20.24
0.4,22.62
0.45,22.62
0.5,22.62
0.55,22.62
0.6,22.62
0.65,22.62
0.7,22.62
0.75,22.62
0.8,22.62
0.85,22.62
0.9,22.62
0.95,22.62
1.0,100.0


==> data/safe/llvm/arm/median.txt <==
0.0,0.0
0.05,8.57
0.1,43.81
0.15,76.19
0.2,83.81
0.25,90.48
0.3,92.38
0.35,93.33
0.4,93.33
0.45,93.33
0.5,93.33
0.55,93.33
0.6,93.33
0.65,93.33
0.7,93.33
0.75,93.33
0.8,93.33
0.85,93.33
0.9,93.33
0.95,93.33
1.0,100.0


==> data/safe/llvm/arm/medianO3.txt <==
0.0,0.0
0.05,29.76
0.1,57.14
0.15,70.24
0.2,73.81
0.25,77.38
0.3,78.57
0.35,80.95
0.4,82.14
0.45,82.14
0.5,82.14
0.55,82.14
0.6,82.14
0.65,82.14
0.7,82.14
0.75,82.14
0.8,82.14
0.85,82.14
0.9,82.14
0.95,82.14
1.0,100.0


==> data/safe/llvm/x64/O0vsO3.txt <==
0.0,23.26
0.05,72.87
0.1,86.05
0.15,86.82
0.2,86.82
0.25,86.82
0.3,86.82
0.35,86.82
0.4,86.82
0.45,86.82
0.5,86.82
0.55,86.82
0.6,86.82
0.65,86.82
0.7,86.82
0.75,86.82
0.8,86.82
0.85,86.82
0.9,86.82
0.95,86.82
1.0,100.0


==> data/safe/llvm/x64/average.txt <==
0.0,0.0
0.05,1.6
0.1,12.83
0.15,32.62
0.2,49.2
0.25,60.43
0.3,65.24
0.35,73.8
0.4,77.01
0.45,80.75
0.5,83.96
0.55,85.56
0.6,86.1
0.65,86.1
0.7,86.1
0.75,87.17
0.8,87.17
0.85,87.17
0.9,87.17
0.95,87.17
1.0,100.0


==> data/safe/llvm/x64/averageO3.txt <==
0.0,0.0
0.05,2.66
0.1,20.74
0.15,40.43
0.2,48.94
0.25,53.72
0.3,59.57
0.35,64.36
0.4,68.09
0.45,72.34
0.5,77.13
0.55,79.79
0.6,82.98
0.65,84.04
0.7,85.11
0.75,86.7
0.8,86.7
0.85,86.7
0.9,86.7
0.95,86.7
1.0,100.0


==> data/safe/llvm/x64/max.txt <==
0.0,0.0
0.05,1.07
0.1,1.6
0.15,3.21
0.2,13.37
0.25,22.46
0.3,29.41
0.35,32.62
0.4,35.29
0.45,35.83
0.5,36.9
0.55,38.5
0.6,39.04
0.65,39.04
0.7,39.57
0.75,43.32
0.8,45.99
0.85,47.59
0.9,47.59
0.95,47.59
1.0,100.0


==> data/safe/llvm/x64/maxO3.txt <==
0.0,0.0
0.05,0.0
0.1,1.06
0.15,5.32
0.2,14.36
0.25,22.34
0.3,26.06
0.35,29.26
0.4,32.45
0.45,32.45
0.5,33.51
0.55,33.51
0.6,34.57
0.65,35.11
0.7,35.64
0.75,36.7
0.8,39.89
0.85,40.43
0.9,40.43
0.95,40.43
1.0,100.0


==> data/safe/llvm/x64/median.txt <==
0.0,0.53
0.05,4.28
0.1,27.27
0.15,57.75
0.2,73.26
0.25,79.68
0.3,82.35
0.35,84.49
0.4,85.03
0.45,85.03
0.5,85.56
0.55,85.56
0.6,85.56
0.65,85.56
0.7,85.56
0.75,85.56
0.8,85.56
0.85,85.56
0.9,85.56
0.95,85.56
1.0,100.0


==> data/safe/llvm/x64/medianO3.txt <==
0.0,0.0
0.05,10.64
0.1,40.43
0.15,64.89
0.2,70.74
0.25,73.4
0.3,76.6
0.35,78.19
0.4,78.19
0.45,78.72
0.5,78.72
0.55,79.26
0.6,79.26
0.65,79.26
0.7,79.26
0.75,79.26
0.8,79.26
0.85,79.26
0.9,79.26
0.95,79.26
1.0,100.0


==> data/through/gcc/x64/avg.txt <==
0.5 , 58.93
1.0 , 68.24
1.5 , 71.52
2.0 , 73.7
2.5 , 74.14
3.0 , 74.92
3.5 , 75.62
4.0 , 76.0
4.5 , 76.35
5.0 , 91.33
5.5 , 99.07
6.0 , 99.27
6.5 , 99.77
7.0 , 99.83


==> data/through/gcc/x64/bot1.txt <==
0.5 , 100.0
1.0 , 100.0
1.5 , 100.0
2.0 , 100.0
2.5 , 100.0
3.0 , 100.0
3.5 , 100.0
4.0 , 100.0
4.5 , 100.0
5.0 , 100.0
5.5 , 100.0
6.0 , 100.0
6.5 , 100.0

==> data/through/gcc/x64/bot2.txt <==
0.5 , 100.0
1.0 , 100.0
1.5 , 100.0
2.0 , 100.0
2.5 , 100.0
3.0 , 100.0
3.5 , 100.0
4.0 , 100.0
4.5 , 100.0
5.0 , 100.0
5.5 , 100.0
6.0 , 100.0
6.5 , 100.0

==> data/through/gcc/x64/bot3.txt <==
0.5 , 100.0
1.0 , 100.0
1.5 , 100.0
2.0 , 100.0
2.5 , 100.0
3.0 , 100.0
3.5 , 100.0
4.0 , 100.0
4.5 , 100.0
5.0 , 100.0
5.5 , 100.0
6.0 , 100.0
6.5 , 100.0

==> data/through/gcc/x64/top1.txt <==
0.5 , 5.41
1.0 , 16.22
1.5 , 45.95
2.0 , 64.86
2.5 , 67.57
3.0 , 70.27
3.5 , 72.97
4.0 , 75.68
4.5 , 78.38
5.0 , 81.08
5.5 , 83.78
6.0 , 89.19
6.5 , 94.59
7.0 , 100.0


==> data/through/gcc/x64/top2.txt <==
0.5 , 2.86
1.0 , 5.71
1.5 , 5.71
2.0 , 17.14
2.5 , 40.0
3.0 , 74.29
3.5 , 91.43
4.0 , 91.43
4.5 , 91.43
5.0 , 91.43
5.5 , 94.29
6.0 , 94.29
6.5 , 97.14
7.0 , 97.14


==> data/through/gcc/x64/top3.txt <==
0.5 , 2.86
1.0 , 31.43
1.5 , 71.43
2.0 , 82.86
2.5 , 85.71
3.0 , 85.71
3.5 , 88.57
4.0 , 88.57
4.5 , 91.43
5.0 , 91.43
5.5 , 94.29
6.0 , 97.14
6.5 , 100.0
7.0 , 100.0


==> data/through/gcc/x64/tot.txt <==
0.5 , 19.79
1.0 , 36.24
1.5 , 50.97
2.0 , 60.29
2.5 , 62.69
3.0 , 66.56
3.5 , 69.75
4.0 , 71.42
4.5 , 73.08
5.0 , 87.67
5.5 , 95.94
6.0 , 97.07
6.5 , 99.2
7.0 , 99.6


==> data/through/llvm/arm/avg.txt <==
0.5, 7.3
1.0, 14.02
1.5, 20.07
2.0, 27.72
2.5, 35.97
3.0, 44.2
3.5, 52.48
4.0, 61.14
4.5, 69.94
5.0, 78.84
5.5, 88.56
6.0, 98.34
6.5, 100.0


==> data/through/llvm/arm/bot1.txt <==
0.5, 50.0
1.0, 50.0
1.5, 50.0
2.0, 50.0
2.5, 50.0
3.0, 50.0
3.5, 50.0
4.0, 50.0
4.5, 50.0
5.0, 50.0
5.5, 50.0
6.0, 50.0
6.5, 100.0


==> data/through/llvm/arm/bot2.txt <==
0.5, 50.0
1.0, 50.0
1.5, 50.0
2.0, 50.0
2.5, 50.0
3.0, 50.0
3.5, 50.0
4.0, 50.0
4.5, 50.0
5.0, 50.0
5.5, 50.0
6.0, 100
6.5, 100


==> data/through/llvm/arm/bot3.txt <==
0.5, 50
1.0, 50
1.5, 50
2.0, 50
2.5, 100
3.0, 100
3.5, 100
4.0, 100
4.5, 100
5.0, 100
5.5, 100
6.0, 100


==> data/through/llvm/arm/top1.txt <==
0.5, 6.65
1.0, 12.61
1.5, 19.26
2.0, 25.71
2.5, 33.20
3.0, 41.94
3.5, 51.51
4.0, 61.84
4.5, 71.46
5.0, 80.4
5.5, 89.83
6.0, 99.95
6.5, 100.00


==> data/through/llvm/arm/top2.txt <==
0.5, 1.94
1.0, 11.48
1.5, 21.24
2.0, 30.94
2.5, 38.44
3.0, 45.77
3.5, 54.02
4.0, 63.23
4.5, 71.70
5.0, 80.65
5.5, 90.13
6.0, 100.0
6.5, 100.0


==> data/through/llvm/arm/top3.txt <==
0.5, 4.18
1.0, 14.50
1.5, 24.42
2.0, 32.54
2.5, 41.42
3.0, 48.49
3.5, 56.15
4.0, 65.89
4.5, 75.06
5.0, 84.80
5.5, 92.81
6.0, 100
6.5, 100


==> data/through/llvm/arm/tot.txt <==
0.5, 4.52
1.0, 11.86
1.5, 19.92
2.0, 27.78
2.5, 36.35
3.0, 44.99
3.5, 53.76
4.0, 62.79
4.5, 71.85
5.0, 80.95
5.5, 90.43
6.0, 99.75
6.5, 100.0


==> data/through/llvm/mips/avg.txt <==
0.5, 17.45
1.0, 22.05
1.5, 28.09
2.0, 34.89
2.5, 42.24
3.0, 50.20
3.5, 58.16
4.0, 65.95
4.5, 74.15
5.0, 82.50
5.5, 90.83
6.0, 99.43
6.5, 100.0


==> data/through/llvm/mips/bot1.txt <==
0.5, 100
1.0, 100
1.5, 100
2.0, 100
2.5, 100
3.0, 100
3.5, 100
4.0, 100
4.5, 100
5.0, 100
5.5, 100
6.0, 100
6.5, 100


==> data/through/llvm/mips/bot2.txt <==
0.5, 100
1.0, 100
1.5, 100
2.0, 100
2.5, 100
3.0, 100
3.5, 100
4.0, 100
4.5, 100
5.0, 100
5.5, 100
6.0, 100
6.5, 100


==> data/through/llvm/mips/bot3.txt <==
0.5, 100
1.0, 100
1.5, 100
2.0, 100
2.5, 100
3.0, 100
3.5, 100
4.0, 100
4.5, 100
5.0, 100
5.5, 100
6.0, 100


==> data/through/llvm/mips/top1.txt <==
0.5, 7.92
1.0, 18.43
1.5, 28.24
2.0, 37.56
2.5, 47.37
3.0, 54.45
3.5, 63.35
4.0, 70.85
4.5, 79.68
5.0, 85.98
5.5, 93.06
6.0, 99.86
6.5, 100.00


==> data/through/llvm/mips/top2.txt <==
0.5, 9.52
1.0, 18.54
1.5, 28.12
2.0, 35.80
2.5, 43.18
3.0, 51.21
3.5, 58.74
4.0, 67.76
4.5, 76.35
5.0, 85.44
5.5, 92.33
6.0, 99.86
6.5, 100.0


==> data/through/llvm/mips/top3.txt <==
0.5, 2.66
1.0, 10.25
1.5, 20.26
2.0, 29.62
2.5, 38.66
3.0, 50.28
3.5, 60.61
4.0, 69.01
4.5, 77.40
5.0, 84.58
5.5, 91.20
6.0, 99.84
6.5, 100


==> data/through/llvm/mips/tot.txt <==
0.5, 2.86
1.0, 9.09
1.5, 16.98
2.0, 25.55
2.5, 34.45
3.0, 43.66
3.5, 52.98
4.0, 62.00
4.5, 71.37
5.0, 80.78
5.5, 90.14
6.0, 99.63
6.5, 100.0


==> data/through/llvm/x64/avg.txt <==
0.5, 8.7
1.0, 16.62
1.5, 24.04
2.0, 31.71
2.5, 39.65
3.0, 48.01
3.5, 56.35
4.0, 64.68
4.5, 73.39
5.0, 81.99
5.5, 90.56
6.0, 99.27
6.5, 100.0

==> data/through/llvm/x64/bot1.txt <==
0.5, 33.33
1.0, 66.67
1.5, 66.67
2.0, 66.67
2.5, 66.67
3.0, 66.67
3.5, 66.67
4.0, 66.67
4.5, 66.67
5.0, 66.67
5.5, 66.67
6.0, 66.67
6.5, 100.0

==> data/through/llvm/x64/bot2.txt <==
0.5, 33.33
1.0, 66.67
1.5, 66.67
2.0, 66.67
2.5, 66.67
3.0, 66.67
3.5, 66.67
4.0, 66.67
4.5, 66.67
5.0, 66.67
5.5, 66.67
6.0, 100
6.5, 100

==> data/through/llvm/x64/bot3.txt <==
0.5, 40
1.0, 40
1.5, 40
2.0, 40
2.5, 40
3.0, 40
3.5, 40
4.0, 40
4.5, 40
5.0, 60
5.5, 80
6.0, 100

==> data/through/llvm/x64/top1.txt <==
0.5, 6.38
1.0, 13.34
1.5, 21.71
2.0, 31.7
2.5, 39.45
3.0, 49.15
3.5, 56.73
4.0, 65.92
4.5, 74.65
5.0, 83.95
5.5, 91.74
6.0, 99.96
6.5, 100.00

==> data/through/llvm/x64/top2.txt <==
0.5, 8.56
1.0, 17.63
1.5, 25.89
2.0, 33.95
2.5, 43.02
3.0, 52.75
3.5, 60.6
4.0, 69.97
4.5, 78.89
5.0, 85.64
5.5, 91.74
6.0, 99.9
6.5, 100.0

==> data/through/llvm/x64/top3.txt <==
0.5, 9.43
1.0, 18.1
1.5, 24.62
2.0, 33.15
2.5, 42.65
3.0, 51.39
3.5, 62.41
4.0, 69.28
4.5, 76.91
5.0, 84.05
5.5, 92.58
6.0, 100
6.5, 100

==> data/through/llvm/x64/tot.txt <==
0.5, 8.51
1.0, 16.56
1.5, 24.28
2.0, 32.26
2.5, 40.55
3.0, 49.07
3.5, 57.43
4.0, 65.83
4.5, 74.51
5.0, 82.95
5.5, 91.31
6.0, 99.71
6.5, 100.0

==> data/through/llvm/x86/avg.txt <==
0.5, 13.46
1.0, 20.36
1.5, 27.48
2.0, 34.75
2.5, 41.87
3.0, 49.4
3.5, 57.1
4.0, 64.94
4.5, 72.49
5.0, 80.41
5.5, 88.38
6.0, 96.46
6.5, 100.0

==> data/through/llvm/x86/bot1.txt <==
0.5, 100.0
1.0, 100.0
1.5, 100.0
2.0, 100.0
2.5, 100.0
3.0, 100.0
3.5, 100.0
4.0, 100.0
4.5, 100.0
5.0, 100.0
5.5, 100.0
6.0, 100.0
6.5, 100.0

==> data/through/llvm/x86/bot2.txt <==
0.5, 100.0
1.0, 100.0
1.5, 100.0
2.0, 100.0
2.5, 100.0
3.0, 100.0
3.5, 100.0
4.0, 100.0
4.5, 100.0
5.0, 100.0
5.5, 100.0
6.0, 100.0
6.5, 100.0

==> data/through/llvm/x86/bot3.txt <==
0.5, 50
1.0, 50
1.5, 50
2.0, 50
2.5, 50
3.0, 50
3.5, 50
4.0, 50
4.5, 50
5.0, 50
5.5, 50
6.0, 100.0
6.5, 100.0

==> data/through/llvm/x86/top1.txt <==
0.5, 6.31
1.0, 12.68
1.5, 20.74
2.0, 28.4
2.5, 35.96
3.0, 43.59
3.5, 53.57
4.0, 62.91
4.5, 71.55
5.0, 79.33
5.5, 88.46
6.0, 99.95
6.5, 100.0

==> data/through/llvm/x86/top2.txt <==
0.5, 8.05
1.0, 12.78
1.5, 21.1
2.0, 28.07
2.5, 35.96
3.0, 43.59
3.5, 53.57
4.0, 62.91
4.5, 71.55
5.0, 79.33
5.5, 88.46
6.0, 99.95
6.5, 100.0

==> data/through/llvm/x86/top3.txt <==
0.5, 5.54
1.0, 14.41
1.5, 23.95
2.0, 32.87
2.5, 41.46
3.0, 51.27
3.5, 59.37
4.0, 67.74
4.5, 76.16
5.0, 82.98
5.5, 90.96
6.0, 99.89
6.5, 100.0

==> data/through/llvm/x86/tot.txt <==
0.5, 8.35
1.0, 15.85
1.5, 23.77
2.0, 31.97
2.5, 40.15
3.0, 48.64
3.5, 57.08
4.0, 65.58
4.5, 73.97
5.0, 82.39
5.5, 90.89
6.0, 99.66
6.5, 100.0

==> data/variations/gcc/data_x64.txt <==
range,percentage
1, 50.70921985815603
2-10, 37.94326241134752
10-15, 0.7092198581560284
15-20, 1.0638297872340425
20-25, 2.8368794326241136
25-30, 3.900709219858156
30-35, 1.4184397163120568
35-40, 1.4184397163120568


==> data/variations/llvm/data_arm.txt <==
range,percentage
0-100, 12.56544502617801
100-200, 14.136125654450263
200-300, 14.136125654450263
300-400, 13.089005235602095
400-500, 11.518324607329843
500-600, 9.947643979057592
600-700, 5.7591623036649215
700-800, 5.7591623036649215
800-900, 4.18848167539267
900-1000, 2.6178010471204187
1000-1100, 2.6178010471204187
1100-2100, 3.66492146597


==> data/variations/llvm/data_mips.txt <==
range,percentage
0-100, 4.18848167539267
100-200, 8.900523560209423
200-300, 11.518324607329843
300-400, 21.98952879581152
400-500, 17.277486910994764
500-600, 11.518324607329843
600-700, 10.471204188481675
700-800, 7.853403141361256
800-900, 1.5706806282722512
900-1500, 4.71204188482


==> data/variations/llvm/data_x32.txt <==
range,percentage
0-100, 16.230366492146597
100-200, 13.612565445026178
200-300, 22.5130890052356
300-400, 23.036649214659686 
400-500, 11.518324607329843
500-600, 6.806282722513089 
600-700, 1.0471204188481675
700-3700, 5.23560209424


==> data/variations/llvm/data_x64.txt <==
range,percentage
0-100, 5.759
100-200, 12.5654
200-300, 21.4659
300-400, 21.9895 
400-500, 18.84816
500-600, 12.5654
600-700, 1.5706806282722512
700-2800, 5.23560209424


==> data/variationsizepdf/gcc/data_x64.txt <==
19.0234375,1.0
19.65625,1.0
20.7578125,20.0
21.0,1.0
21.03125,17.0
21.2265625,20.0
21.2890625,1.0
21.3203125,26.0
21.5078125,1.0
21.515625,18.0
21.796875,20.0
21.8125,27.0
21.8203125,20.0
21.8359375,24.0
22.1953125,1.0
22.2890625,1.0
22.6796875,1.0
22.703125,1.0
22.75,1.0
22.8984375,1.0
23.1953125,1.0
23.203125,1.0
23.3515625,31.0
23.546875,1.0
24.7578125,1.0
24.9453125,1.0
25.0546875,1.0
27.1640625,1.0
27.203125,1.0
27.8828125,32.0
28.0,1.0
28.6953125,29.0
28.7109375,1.0
28.7265625,1.0
29.0546875,25.0
29.0625,1.0
29.1484375,9.0
29.328125,1.0
29.4765625,1.0
29.9375,1.0
30.203125,1.0
30.6796875,1.0
32.1875,1.0
34.7109375,37.0
34.828125,1.0
35.9765625,1.0
36.234375,1.0
36.3125,1.0
36.671875,1.0
36.953125,1.0
37.046875,1.0
39.359375,1.0
39.421875,1.0
40.234375,1.0
41.0703125,1.0
41.1171875,1.0
42.609375,1.0
43.875,1.0
43.921875,1.0
45.4609375,1.0
45.6015625,21.0
46.1875,1.0
46.3046875,1.0
49.71875,1.0
50.203125,1.0
50.6875,1.0
50.75,1.0
51.6875,9.0
53.921875,1.0
54.4140625,14.0
54.5546875,1.0
55.546875,1.0
56.03125,1.0
56.71875,1.0
57.4140625,1.0
57.7734375,1.0
57.796875,35.0
60.6875,1.0
61.0234375,1.0
61.2578125,35.0
61.6015625,1.0
63.90625,1.0
65.0234375,1.0
67.2421875,1.0
67.34375,1.0
67.9921875,10.0
68.0078125,1.0
68.1640625,1.0
68.4765625,1.0
69.1171875,1.0
69.3125,28.0
69.453125,1.0
69.8203125,1.0
71.0625,1.0
71.2890625,1.0
71.6640625,1.0
74.2734375,1.0
74.5234375,25.0
74.75,29.0
74.875,1.0
76.1875,1.0
78.6328125,1.0
78.7578125,30.0
78.8125,28.0
79.921875,1.0
80.09375,28.0
81.2734375,1.0
81.6640625,1.0
82.9453125,23.0
84.5546875,1.0
84.9140625,1.0
85.5859375,28.0
86.2265625,1.0
86.7421875,1.0
87.0,1.0
90.15625,1.0
90.203125,1.0
90.3671875,1.0
90.578125,1.0
90.609375,1.0
90.703125,1.0
90.71875,1.0
91.1171875,1.0
91.7578125,1.0
91.8046875,1.0
91.9453125,1.0
92.0703125,1.0
92.1875,1.0
93.3125,1.0
95.390625,1.0
96.09375,1.0
96.84375,1.0
97.5,1.0
97.59375,1.0
98.0546875,1.0
98.15625,1.0
100.4296875,1.0
101.1875,5.0
102.390625,5.0
102.734375,1.0
103.2109375,1.0
104.296875,5.0
104.3125,5.0
104.3359375,5.0
104.3671875,5.0
104.8203125,5.0
106.3203125,1.0
106.3984375,1.0
106.546875,5.0
106.765625,5.0
106.953125,5.0
107.7890625,1.0
107.8046875,5.0
108.2265625,5.0
108.84375,1.0
109.1171875,5.0
109.34375,5.0
109.734375,1.0
110.4375,20.0
110.609375,28.0
111.2421875,1.0
112.9296875,1.0
113.1953125,5.0
113.34375,5.0
114.0,1.0
114.7890625,5.0
114.921875,5.0
115.421875,5.0
116.9765625,1.0
116.984375,5.0
117.8828125,5.0
117.9921875,1.0
118.140625,6.0
119.2109375,5.0
119.515625,32.0
119.7890625,5.0
119.8671875,5.0
120.1796875,5.0
120.3828125,5.0
120.6875,5.0
120.75,5.0
122.671875,1.0
123.0390625,1.0
123.046875,1.0
123.328125,5.0
123.4296875,5.0
123.84375,5.0
124.0390625,5.0
124.859375,5.0
124.9609375,5.0
125.4375,1.0
126.078125,5.0
128.2421875,5.0
128.4453125,5.0
129.28125,5.0
130.2421875,5.0
130.3671875,5.0
130.5546875,5.0
130.5703125,3.0
131.390625,5.0
131.953125,5.0
133.3515625,1.0
133.5546875,5.0
134.65625,5.0
135.4453125,5.0
135.703125,1.0
135.9609375,5.0
139.078125,5.0
139.1328125,35.0
140.5546875,5.0
141.484375,5.0
142.2265625,5.0
142.4453125,5.0
144.1484375,1.0
146.7890625,6.0
149.3671875,5.0
151.78125,5.0
152.90625,5.0
153.03125,1.0
153.390625,5.0
154.6953125,1.0
155.8046875,5.0
156.0625,5.0
157.46875,5.0
159.0,1.0
160.9375,5.0
167.421875,5.0
170.1171875,5.0
171.21875,5.0
172.4453125,5.0
175.65625,5.0
176.828125,5.0
184.7734375,5.0
188.1015625,5.0
193.734375,5.0
199.2421875,5.0
199.671875,1.0
203.59375,5.0
203.8984375,5.0
210.453125,5.0
211.46875,5.0
211.7890625,5.0
215.21875,5.0
220.2109375,5.0
221.3515625,5.0
225.703125,1.0
225.9453125,5.0
227.8359375,5.0
227.9453125,5.0
229.484375,5.0
241.625,5.0
243.2265625,1.0
243.734375,5.0
252.3515625,5.0
329.84375,5.0
330.84375,5.0
338.8671875,5.0
345.5,5.0
353.2421875,5.0
361.796875,5.0
388.9609375,5.0
388.96875,5.0
388.9765625,5.0
390.1484375,5.0
409.203125,5.0
414.1328125,5.0
440.0859375,5.0
512.3671875,5.0
576.109375,1.0
593.4296875,1.0
615.3046875,1.0
2426.703125,1.0


==> data/variationsizepdf/llvm/data_arm.txt <==
3.328125,190.0
4.046875,106.0
4.05859375,317.0
5.40625,370.0
5.48828125,1004.0
6.265625,165.0
7.12109375,844.0
7.62890625,580.0
8.69140625,86.0
9.47265625,294.0
9.5390625,586.0
9.91796875,307.0
10.7109375,81.0
10.82421875,171.0
10.890625,1022.0
11.0859375,385.0
11.609375,191.0
12.2109375,423.0
12.65234375,446.0
12.765625,480.0
13.26953125,317.0
13.32421875,202.0
13.73046875,1080.0
14.03125,2015.0
14.375,946.0
14.69140625,749.0
14.94140625,1019.0
16.24609375,340.0
16.3515625,1302.0
16.4921875,1425.0
17.26171875,873.0
17.4453125,332.0
17.68359375,363.0
17.77734375,502.0
17.86328125,76.0
18.06640625,731.0
18.83984375,136.0
19.28125,748.0
19.44140625,235.0
20.1328125,292.0
20.58984375,499.0
20.61328125,702.0
21.17578125,681.0
21.64453125,719.0
22.02734375,465.0
22.83203125,599.0
23.86328125,253.0
24.3203125,857.0
24.37109375,124.0
24.40625,744.0
26.01953125,449.0
26.09765625,199.0
26.1953125,322.0
26.375,340.0
26.5,786.0
26.59375,254.0
26.6171875,784.0
26.96875,634.0
28.60546875,508.0
28.7734375,292.0
29.00390625,825.0
29.984375,978.0
30.6015625,541.0
31.953125,246.0
31.96484375,30.0
32.13671875,751.0
32.515625,445.0
32.8671875,455.0
32.96484375,380.0
33.40234375,254.0
33.73046875,1101.0
33.73828125,1724.0
50.23828125,814.0
50.703125,651.0
50.875,699.0
51.203125,623.0
53.24609375,206.0
53.34765625,1855.0
55.046875,179.0
55.921875,944.0
57.1796875,363.0
57.703125,987.0
59.38671875,794.0
61.1484375,922.0
61.41796875,289.0
61.73046875,451.0
61.8046875,1192.0
62.15625,397.0
62.7109375,693.0
62.79296875,591.0
63.38671875,688.0
63.45703125,343.0
64.75390625,280.0
65.53515625,630.0
70.10546875,627.0
72.13671875,9.0
74.15625,514.5
75.0546875,837.0
76.62109375,611.0
76.78515625,792.0
77.078125,190.0
80.3671875,659.0
82.2421875,4.0
85.578125,532.0
88.89453125,3.0
89.13671875,285.0
89.89453125,209.0
90.18359375,220.0
90.6328125,204.0
91.32421875,210.0
92.78125,508.0
93.359375,542.0
94.6796875,613.5
95.75390625,460.0
97.69921875,268.0
99.9609375,76.0
100.93359375,299.0
107.2734375,8.0
107.4140625,504.0
109.33984375,185.0
110.109375,550.0
110.76953125,115.0
110.953125,336.0
112.62890625,381.0
114.61328125,43.0
117.1953125,469.0
117.203125,182.0
118.46484375,311.0
118.84375,657.0
141.9765625,514.0
142.23828125,167.0
143.62109375,581.0
143.95703125,450.0
144.63671875,221.0
145.453125,68.0
146.90234375,130.0
147.19140625,517.0
148.5078125,124.0
148.8515625,282.0
150.91015625,487.0
151.875,172.0
152.03125,17.0
152.9453125,224.0
153.00390625,159.0
153.2421875,15.0
155.015625,479.0
155.984375,401.0
156.6953125,8.0
158.640625,226.0
159.0859375,315.0
161.08203125,419.0
161.4375,56.0
161.53125,2.0
162.921875,496.0
163.25,233.0
164.140625,546.0
166.109375,138.0
166.35546875,319.0
167.11328125,312.0
168.35546875,108.0
168.40234375,137.0
169.875,300.0
173.328125,416.0
174.73828125,59.0
176.2109375,162.0
179.1875,479.0
181.46484375,105.0
182.44140625,373.0
183.31640625,227.0
183.4375,353.0
184.9375,3.0
186.125,434.0
186.1796875,189.0
186.453125,524.0
186.56640625,534.0
187.71875,356.0
189.23828125,213.0
189.28125,120.0
189.703125,2.0
192.2421875,34.0
193.953125,530.0
195.82421875,81.0
197.1796875,180.0
208.16796875,465.0


==> data/variationsizepdf/llvm/data_mips.txt <==
3.328125,273.0
4.046875,236.0
4.05859375,263.0
5.40625,360.0
5.48828125,415.0
6.265625,265.0
7.12109375,463.0
7.62890625,874.0
8.69140625,662.0
9.47265625,314.0
9.5390625,583.0
9.91796875,520.0
10.7109375,330.0
10.82421875,244.0
10.890625,379.0
11.0859375,487.0
11.609375,766.0
12.2109375,421.0
12.65234375,740.0
12.765625,277.0
13.26953125,395.0
13.32421875,859.0
13.73046875,498.0
14.03125,434.0
14.375,1239.0
14.69140625,1408.0
14.94140625,1044.0
16.24609375,307.0
16.3515625,764.0
16.4921875,480.0
17.26171875,442.0
17.4453125,732.0
17.68359375,743.0
17.77734375,543.0
17.86328125,347.0
18.06640625,756.0
18.83984375,679.0
19.28125,748.0
19.44140625,667.0
20.1328125,112.0
20.58984375,1427.0
20.61328125,117.0
21.17578125,504.0
21.64453125,509.0
22.02734375,717.0
22.83203125,500.0
23.86328125,788.0
24.3203125,769.0
24.37109375,299.0
24.40625,70.0
26.01953125,662.0
26.09765625,515.0
26.1953125,122.0
26.375,496.0
26.5,653.0
26.59375,73.0
26.6171875,147.0
26.96875,398.0
28.60546875,600.0
28.7734375,603.0
29.00390625,181.0
29.984375,182.0
30.6015625,452.0
31.953125,357.0
31.96484375,524.0
32.13671875,473.0
32.515625,438.0
32.8671875,746.0
32.96484375,140.0
33.40234375,451.0
33.73046875,387.0
33.73828125,275.0
50.23828125,476.0
50.703125,1095.0
50.875,262.0
51.203125,306.0
53.24609375,591.0
53.34765625,601.0
55.046875,974.0
55.921875,467.0
57.1796875,710.0
57.703125,648.0
59.38671875,408.0
61.1484375,511.0
61.41796875,179.0
61.73046875,738.0
61.8046875,98.0
62.15625,1092.0
62.7109375,327.0
62.79296875,254.0
63.38671875,88.0
63.45703125,575.0
64.75390625,652.0
65.53515625,502.0
70.10546875,1172.0
72.13671875,507.0
74.15625,326.5
75.0546875,534.0
76.62109375,661.0
76.78515625,613.0
77.078125,219.0
80.3671875,70.0
82.2421875,608.0
85.578125,315.0
88.89453125,355.0
89.13671875,190.0
89.89453125,604.0
90.18359375,301.0
90.6328125,740.0
91.32421875,153.0
92.78125,604.0
93.359375,453.0
94.6796875,379.0
95.75390625,329.0
97.69921875,905.0
99.9609375,658.0
100.93359375,638.0
107.2734375,579.0
107.4140625,391.0
109.33984375,372.0
110.109375,456.0
110.76953125,667.0
110.953125,561.0
112.62890625,354.0
114.61328125,467.0
117.1953125,473.0
117.203125,657.0
118.46484375,393.0
118.84375,333.0
141.9765625,2.0
142.23828125,144.0
143.62109375,377.0
143.95703125,858.0
144.63671875,328.0
145.453125,218.0
146.90234375,395.0
147.19140625,413.0
148.5078125,259.0
148.8515625,493.0
150.91015625,367.0
151.875,62.0
152.03125,584.0
152.9453125,336.0
153.00390625,291.0
153.2421875,318.0
155.015625,480.0
155.984375,541.0
156.6953125,558.0
158.640625,3.0
159.0859375,326.0
161.08203125,445.0
161.4375,579.0
161.53125,202.0
162.921875,298.0
163.25,331.0
164.140625,552.0
166.109375,352.0
166.35546875,406.0
167.11328125,234.0
168.35546875,274.5
168.40234375,344.0
169.875,381.0
173.328125,160.0
174.73828125,722.0
176.2109375,333.0
179.1875,309.0
181.46484375,192.0
182.44140625,251.0
183.31640625,381.0
183.4375,257.0
184.9375,463.0
186.125,411.0
186.1796875,539.0
186.453125,454.0
186.56640625,439.0
187.71875,144.0
189.23828125,691.0
189.28125,379.0
189.703125,108.0
192.2421875,444.0
193.953125,393.0
195.82421875,425.0
197.1796875,108.0
208.16796875,384.0


==> data/variationsizepdf/llvm/data_x64.txt <==
3.328125,344.0
4.046875,220.0
4.05859375,283.5
5.40625,176.0
5.48828125,458.0
6.265625,177.0
7.12109375,410.0
7.62890625,551.0
8.69140625,305.0
9.47265625,464.0
9.5390625,500.0
9.91796875,499.0
10.7109375,191.0
10.82421875,374.0
10.890625,343.0
11.0859375,510.0
11.609375,259.0
12.2109375,338.0
12.65234375,492.0
12.765625,550.0
13.26953125,382.0
13.32421875,2773.0
13.73046875,465.0
14.03125,180.0
14.375,236.0
14.69140625,468.0
14.94140625,395.0
16.24609375,610.0
16.3515625,580.0
16.4921875,547.0
17.26171875,475.0
17.4453125,503.0
17.68359375,529.0
17.77734375,420.0
17.86328125,509.0
18.06640625,515.0
18.83984375,1338.0
19.28125,418.0
19.44140625,520.0
20.1328125,491.0
20.58984375,385.0
20.61328125,512.0
21.17578125,194.0
21.64453125,1442.0
22.02734375,1365.0
22.83203125,447.0
23.86328125,456.0
24.3203125,583.0
24.37109375,469.0
24.40625,329.0
26.01953125,532.0
26.09765625,433.0
26.1953125,1285.0
26.375,360.0
26.5,257.0
26.59375,1985.0
26.6171875,430.0
26.96875,441.0
28.60546875,378.0
28.7734375,341.0
29.00390625,114.0
29.984375,563.0
30.6015625,535.0
31.953125,142.0
31.96484375,325.0
32.13671875,349.0
32.515625,1318.0
32.8671875,414.0
32.96484375,683.0
33.40234375,441.0
33.73046875,514.0
33.73828125,73.0
50.23828125,459.0
50.703125,510.0
50.875,415.0
51.203125,378.5
53.24609375,576.0
53.34765625,122.0
55.046875,367.0
55.921875,430.0
57.1796875,140.0
57.703125,261.0
59.38671875,298.0
61.1484375,361.0
61.41796875,386.0
61.73046875,434.0
61.8046875,458.0
62.15625,952.0
62.7109375,413.0
62.79296875,389.0
63.38671875,505.0
63.45703125,549.0
64.75390625,890.0
65.53515625,694.0
70.10546875,423.0
72.13671875,362.0
74.15625,438.5
75.0546875,100.0
76.62109375,328.0
76.78515625,305.0
77.078125,517.0
80.3671875,451.0
82.2421875,319.0
85.578125,216.0
88.89453125,120.0
89.13671875,309.0
89.89453125,360.0
90.18359375,273.0
90.6328125,269.0
91.32421875,353.0
92.78125,364.0
93.359375,433.0
94.6796875,157.0
95.75390625,273.0
97.69921875,416.0
99.9609375,323.0
100.93359375,386.0
107.2734375,470.0
107.4140625,227.0
109.33984375,587.0
110.109375,202.0
110.76953125,191.0
110.953125,377.0
112.62890625,315.0
114.61328125,377.0
117.1953125,341.0
117.203125,315.0
118.46484375,369.0
118.84375,798.0
141.9765625,261.0
142.23828125,278.0
143.62109375,270.0
143.95703125,530.0
144.63671875,241.0
145.453125,216.0
146.90234375,197.0
147.19140625,260.0
148.5078125,436.0
148.8515625,131.0
150.91015625,84.0
151.875,328.0
152.03125,309.0
152.9453125,212.5
153.00390625,257.0
153.2421875,197.0
155.015625,241.0
155.984375,153.0
156.6953125,148.0
158.640625,271.0
159.0859375,27.0
161.08203125,97.0
161.4375,332.0
161.53125,56.0
162.921875,268.0
163.25,263.0
164.140625,175.0
166.109375,57.0
166.35546875,3.0
167.11328125,151.0
168.35546875,258.0
168.40234375,443.0
169.875,207.0
173.328125,285.0
174.73828125,228.0
176.2109375,323.0
179.1875,35.0
181.46484375,92.0
182.44140625,486.0
183.31640625,174.0
183.4375,123.0
184.9375,228.0
186.125,233.0
186.1796875,244.0
186.453125,229.0
186.56640625,235.0
187.71875,207.0
189.23828125,220.0
189.28125,248.0
189.703125,3.0
192.2421875,164.0
193.953125,365.0
195.82421875,230.0
197.1796875,239.0
208.16796875,224.0


==> data/variationsizepdf/llvm/data_x86.txt <==
3.328125,453.0
4.046875,128.0
4.05859375,337.5
5.40625,376.0
5.48828125,337.0
6.265625,519.0
7.12109375,325.0
7.62890625,755.0
8.69140625,318.0
9.47265625,319.0
9.5390625,356.0
9.91796875,509.0
10.7109375,208.0
10.82421875,225.0
10.890625,93.0
11.0859375,283.0
11.609375,512.0
12.2109375,3659.0
12.65234375,333.0
12.765625,126.0
13.26953125,258.0
13.32421875,100.0
13.73046875,549.0
14.03125,328.0
14.375,1479.0
14.69140625,213.0
14.94140625,180.0
16.24609375,296.0
16.3515625,143.0
16.4921875,1431.0
17.26171875,184.0
17.4453125,441.0
17.68359375,158.0
17.77734375,565.0
17.86328125,304.0
18.06640625,1804.0
18.83984375,1863.0
19.28125,118.0
19.44140625,120.0
20.1328125,140.0
20.58984375,312.0
20.61328125,495.0
21.17578125,123.0
21.64453125,465.0
22.02734375,317.0
22.83203125,453.0
23.86328125,266.0
24.3203125,500.0
24.37109375,511.0
24.40625,73.0
26.01953125,257.0
26.09765625,427.0
26.1953125,205.0
26.375,295.0
26.5,115.0
26.59375,480.0
26.6171875,350.0
26.96875,530.0
28.60546875,317.0
28.7734375,513.0
29.00390625,262.0
29.984375,56.0
30.6015625,254.0
31.953125,484.0
31.96484375,351.0
32.13671875,310.0
32.515625,221.0
32.8671875,305.0
32.96484375,387.0
33.40234375,241.0
33.73046875,85.0
33.73828125,235.0
50.23828125,607.0
50.703125,349.0
50.875,329.0
51.203125,417.5
53.24609375,392.0
53.34765625,104.0
55.046875,461.0
55.921875,65.0
57.1796875,5.0
57.703125,274.0
59.38671875,496.0
61.1484375,161.0
61.41796875,59.0
61.73046875,506.0
61.8046875,436.0
62.15625,508.0
62.7109375,419.0
62.79296875,319.0
63.38671875,256.0
63.45703125,368.0
64.75390625,426.0
65.53515625,278.0
70.10546875,579.0
72.13671875,284.0
74.15625,343.5
75.0546875,229.0
76.62109375,436.0
76.78515625,304.0
77.078125,320.0
80.3671875,239.0
82.2421875,382.0
85.578125,317.0
88.89453125,237.0
89.13671875,368.0
89.89453125,547.0
90.18359375,491.0
90.6328125,244.0
91.32421875,925.0
92.78125,140.0
93.359375,182.0
94.6796875,226.5
95.75390625,344.0
97.69921875,296.0
99.9609375,59.0
100.93359375,355.0
107.2734375,2.0
107.4140625,665.0
109.33984375,25.0
110.109375,1192.0
110.76953125,379.0
110.953125,6.0
112.62890625,129.0
114.61328125,265.0
117.1953125,453.0
117.203125,2.0
118.46484375,430.0
118.84375,350.0
141.9765625,370.0
142.23828125,154.0
143.62109375,106.0
143.95703125,210.0
144.63671875,259.0
145.453125,310.0
146.90234375,791.0
147.19140625,195.0
148.5078125,2.0
148.8515625,317.0
150.91015625,182.0
151.875,2.0
152.03125,183.0
152.9453125,201.0
153.00390625,143.0
153.2421875,154.0
155.015625,2.0
155.984375,2.0
156.6953125,312.0
158.640625,244.0
159.0859375,241.0
161.08203125,2.0
161.4375,299.0
161.53125,295.0
162.921875,193.0
163.25,308.0
164.140625,356.0
166.109375,244.0
166.35546875,398.0
167.11328125,94.0
168.35546875,167.5
168.40234375,335.0
169.875,145.0
173.328125,201.0
174.73828125,3.0
176.2109375,270.5
179.1875,50.0
181.46484375,81.0
182.44140625,241.0
183.31640625,262.0
183.4375,66.0
184.9375,216.0
186.125,3.0
186.1796875,242.0
186.453125,256.0
186.56640625,2.0
187.71875,3.0
189.23828125,203.0
189.28125,2.0
189.703125,212.0
192.2421875,342.0
193.953125,915.0
195.82421875,15.0
197.1796875,407.0
208.16796875,2.0


==> data/variationssize/gcc/data_x64.txt <==
0,0.0
25.0,17.19
50.0,29.58
75.0,43.84
100.0,55.03
125.0,73.55
150.0,83.28
175.0,87.87
200.0,89.94
225.0,92.6
250.0,94.74
275.0,95.07
300.0,95.07
325.0,95.07
350.0,96.4
375.0,97.07
400.0,98.4
425.0,99.07


==> data/variationssize/llvm/data_arm.txt <==
0.0, 0
25.0,33.08
50.0,47.78
75.0,67.94
100.0,77.3
125.0,82.13
150.0,85.78
175.0,93.4
200.0,99.44
225.0,100.0


==> data/variationssize/llvm/data_mips.txt <==
0.0, 0
25.0,32.15
50.0,42.33
75.0,58.61
100.0,69.01
125.0,76.28
150.0,80.28
175.0,91.47
200.0,99.56
225.0,100.0


==> data/variationssize/llvm/data_x64.txt <==
0.0, 0
25.0,35.41
50.0,51.47
75.0,67.69
100.0,75.84
125.0,82.52
150.0,86.32
175.0,93.76
200.0,99.7
225.0,100.0


==> data/variationssize/llvm/data_x86.txt <==
0.0, 0
25.0,39.08
50.0,49.65
75.0,64.21
100.0,74.52
125.0,81.25
150.0,85.54
175.0,93.57
200.0,100.0
225.0,100.0

